The replication-energy limit of PQG reduced-density-matrix theory from a single-fragment semidefinite program

Variational two-electron reduced-density-matrix calculations are not size extensive: the energy per fragment can decrease when identical, strictly noninteracting fragments are replicated [M. Nakata and K. Yasuda, Phys. Rev. A 80, 042109 (2009)]. For the $P$, $Q$, and $G$ conditions (PQG) we prove the following. (i) The energy per fragment converges to the minimum of a semidefinite program (SDP) on one fragment. The limit is reached through negative interfragment covariances of order $1/(k-1)$ for $k$ replicas, which cancel the local electron number and spin fluctuations consistently with a global singlet. (ii) The energy per fragment is nonincreasing in the replica count. (iii) It reaches the limit exactly at a finite replica count. (iv) The defect is tied to the local electron-number variance: a sharp local electron number restores additivity without a spin constraint. (v) In chains of identical units the energy per unit has a limit that tends to the same minimum as the coupling vanishes. The key tool is that the $G$ condition [C. Garrod and J. K. Percus, J. Math. Phys. 5, 1756 (1964)] keeps the variances and covariances of one-body operators positive semidefinite without a representing state, so that the Cauchy-Schwarz inequality applies. PQG therefore admits explicitly constructed replicated points whose compensated local fluctuations lower the energy per fragment below the isolated value. Be, CH$_4$, N$_2$, and H$_2$O (STO-6G) and a four-site Hubbard fragment illustrate the results; in these examples the gap to the isolated value persists with three-index conditions $T_1$ and $T_2$.

==> figures/convergence_h2o_s.dat <==
# k  E_k/k-E_1^c(hartree)  width_sum(hartree)  (generated by calc/make_convergence_figure.py)
1 3.511141e-04 7.601731e-08
2 5.036361e-06 1.137814e-06


==> figures/convergence_h2o_u.dat <==
# k  E_k/k-E_1^c(hartree)  width_sum(hartree)  (generated by calc/make_convergence_figure.py)
1 8.069754e-05 1.050796e-07
2 1.908267e-06 8.082732e-08


==> figures/convergence_n2_s.dat <==
# k  E_k/k-E_1^c(hartree)  width_sum(hartree)  (generated by calc/make_convergence_figure.py)
1 3.067298e-03 2.279502e-07
2 6.775493e-04 5.862183e-07
3 4.095109e-04 2.229485e-07
4 2.868322e-04 2.521134e-07
6 1.696331e-04 1.920878e-07
8 1.130516e-04 1.769125e-07
12 5.832864e-05 2.104738e-07
16 3.262679e-05 2.911692e-07
24 9.401912e-06 4.043544e-07
32 1.627174e-06 3.211759e-07


==> figures/convergence_n2_u.dat <==
# k  E_k/k-E_1^c(hartree)  width_sum(hartree)  (generated by calc/make_convergence_figure.py)
1 1.247228e-03 1.770649e-07
2 5.691609e-04 4.931193e-07
3 3.542638e-04 2.735436e-07
4 2.491972e-04 1.958656e-07
6 1.462499e-04 1.787704e-07
8 9.607062e-05 1.878974e-07
12 4.767391e-05 2.072979e-07
16 2.537858e-05 3.476490e-07
24 5.578005e-06 6.692613e-07

